Tao: Re-Thinking DL-based Microarchitecture Simulation

Microarchitecture simulators are indispensable tools for microarchitecture designers to validate, estimate, and optimize new hardware that meets specific design requirements. While the quest for a fast, accurate and detailed microarchitecture simulation has been ongoing for decades, existing simulators excel and fall short at different aspects: (i) Although execution-driven simulation is accurate and detailed, it is extremely slow and requires expert-level experience to design. (ii) Trace-driven simulation reuses the execution traces in pursuit of fast simulation but faces accuracy concerns and fails to achieve significant speedup. (iii) Emerging deep learning (DL)-based simulations are remarkably fast and have acceptable accuracy but fail to provide adequate low-level microarchitectural performance metrics crucial for microarchitectural bottleneck analysis. Additionally, they introduce substantial overheads from trace regeneration and model re-training when simulating a new microarchitecture. Re-thinking the advantages and limitations of the aforementioned simulation paradigms, this paper introduces TAO that redesigns the DL-based simulation with three primary contributions: First, we propose a new training dataset design such that the subsequent simulation only needs functional trace as inputs, which can be rapidly generated and reused across microarchitectures. Second, we redesign the input features and the DL model using self-attention to support predicting various performance metrics. Third, we propose techniques to train a microarchitecture agnostic embedding layer that enables fast transfer learning between different microarchitectural configurations and reduces the re-training overhead of conventional DL-based simulators. Our extensive evaluation shows TAO can reduce the overall training and simulation time by 18.06x over the state-of-the-art DL-based endeavors.

==> Figures/evaluations/ablation-branch.tsv <==
Queue size	1k, 16	1k, 32	2k, 16	2k , 32
µArch A	5.8	5.52	5.5	5.7
µArch B	6.2	6.1	6.4	6.2
µArch C	6.3	6.025	6.5	6.1

==> Figures/evaluations/ablation-context.tsv <==
	32	96	160	224
Arch\_A	6.6	6.1	6.025	6.1
Arch\_B	7.1	6.05	6.1	6.12
Arch\_C	6.7	5.9	5.52	5.56

==> Figures/evaluations/ablation-embd.tsv <==
Embedding\_size	A	B	C
64	7.3	6.9	6.4
128	6.8	6.5	5.9
256	6.025	6.1	5.52
512	6.01	6	5.51

==> Figures/evaluations/ablation-memq.tsv <==
	32	64	128	256
µArch A	4.4	4.02	4.1	4.05
µArch B	4.9	4.6	4.71	4.65
µArch C	5.4	4.525	4.6	4.59

==> Figures/evaluations/ablation-model.tsv <==
	Arch\_A	Arch\_B	Arch\_C
CNN	7.9	7.1	6.7
embed+CNN	6.8	6.4	5.9
embed+attn	6.025	6.1	5.52

==> Figures/evaluations/dse-branch.tsv <==
Branch predictor	gem5 	TAO
Local	2.1	2.03
BiMode	1.72	1.73
Tournament	1.65	1.69
Tage\_SC\_L	1.61	1.68

==> Figures/evaluations/dse-pipeline.tsv <==
L1 cache size	gem5 	TAO
16KB	37.32	37.46
32KB	34.12	34.31
64KB	31.78	32.1
128KB	26	26.6

==> Figures/evaluations/model-heads.tsv <==
Configuration	Individual train	Multi-headed	Multi-headed+TL
A	6.5	6.7	6.8
B	6.1	5.9	5.9
C	5.9	5.8	5.9
D	6.4	6.3	6.2

==> Figures/evaluations/model-tl.tsv <==
Epoch	Granite	GradNorm	TAO w/o embed	TAO
10	60.4	60.4	60.4	60.4
20	45.4	45	45.4	44.21
30	33	32.1	32.8	31.7
40	28	26.8	27.4	25.8
50	22.8	21.3	22.1	19.3
60	19.7	18.5	18.9	14.21
70	16.15095004	15.16713582	15.49507389	11.65
80	14.61210415	13.72202674	14.01871921	10.54
90	12.6434905	11.87332864	12.13004926	9.12
100	12.33849402	11.58691063	11.83743842	8.9
110	11.6453202	10.93596059	11.17241379	8.4
120	11.2294159	10.54539057	10.77339901	8.1
130	10.95214638	10.28501056	10.50738916	7.9
140	10.39760732	9.764250528	9.975369458	7.5
150	9.427163969	8.852920479	9.044334975	6.8
160	8.733990148	8.201970443	8.379310345	6.5
170	8.179451091	7.681210415	7.84729064	6.2
180	7.902181562	7.420830401	7.581280788	5.8
190	7.624912034	7.160450387	7.315270936	5.6
200	7.48627727	7.03026038	7.18226601	5.5

==> Figures/evaluations/model-train-count.tsv <==
N	Random selection
1	10.2
2	8.6
3	7.7
4	7.3
5	6.8
6	6.6

==> Figures/evaluations/multi-metric-accuracy.tsv <==
Benchmarks	CPI	CPI + mispred	CPI + mispred + access
605	7.2	6.8	5.3
523	6.1	7.3	6.9
621	8.4	8.1	7.7
507	5.6	5.1	4.6
605	5.7	5.3	4.9
523	7.8	7.3	7.4
621	8.9	8.2	7.3
507	5.1	4.9	4.7
605	5.4	5.6	5.5
523	7.1	6.9	6.6
621	6.8	6.9	6.3
507	4.1	4.5	4.6

==> Figures/evaluations/multi-metric-metrics.tsv <==
Benchmarks	Branch misprediction	Data access level
A-605	4.8	6.1
A-523	6.1	6.9
A-621	4.1	5.3
A-507	3.3	7.2
B-605	4.7	5.9
B-523	6.3	6.4
B-621	3.9	5.6
B-507	3.1	6.9
C-605	4.8	6.1
C-523	6.5	7
C-621	4	5.5
C-507	2.8	6.7

==> Figures/evaluations/phase/507-bmis.tsv <==
Instructions	Truth	TAO
10	0.1	0.09
20	0.03	0.05
30	0.1	0.1
40	0.09	0.08
50	0.01	0.02
60	0.11	0.1
70	0.04	0.03
80	0.08	0.08
90	0.05	0.04
100	0.08	0.07

==> Figures/evaluations/phase/507-cpi.tsv <==
Instructions	Truth	TAO	SimNet
10	1.3	1.31	1.32
20	1.45	1.46	1.48
30	1.42	1.43	1.45
40	1.36	1.37	1.41
50	1.29	1.31	1.32
60	1.32	1.34	1.36
70	1.37	1.39	1.4
80	1.41	1.43	1.47
90	1.2	1.23	1.23
100	1.28	1.26	1.3

==> Figures/evaluations/phase/507-l1.tsv <==
Instructions	Truth	TAO
10	45	49
20	43	46
30	44	46
40	47	49
50	24	28
60	23	27
70	68	64
80	69	72
90	69	73
100	43	49

==> Figures/evaluations/phase/523-bmis.tsv <==
Instructions	Truth	TAO
10	3.4	3.6
20	3.1	3.3
30	1.2	1.4
40	1.4	1.6
50	1.7	1.9
60	1.6	1.8
70	1.5	1.7
80	2.7	2.9
90	2.8	3
100	3.2	3.1

==> Figures/evaluations/phase/523-cpi.tsv <==
Instructions	Truth	TAO	SimNet
10	1.8	1.87	1.88
20	1.9	1.92	1.92
30	1.7	1.74	1.74
40	1.66	1.68	1.7
50	1.71	1.74	1.75
60	1.82	1.86	1.85
70	1.6	1.67	1.635
80	1.9	1.93	1.94
90	1.7	1.74	1.74
100	1.4	1.5	1.6

==> Figures/evaluations/phase/523-l1.tsv <==
Instructions	Truth	TAO
10	41	44
20	40	45
30	43	47
40	39	42
50	23	20
60	22	25
70	25	28
80	24	27
90	35	39
100	38	41

==> Figures/evaluations/phase/605-bmis.tsv <==
Instructions	Truth	TAO
10	0.9	1.5
20	0.7	1.4
30	0.6	1.7
40	0.5	1.4
50	4.1	5.2
60	3.8	4.8
70	4.2	4.9
80	4.8	4.9
90	4.7	4.9
100	4.9	5

==> Figures/evaluations/phase/605-cpi.tsv <==
Instructions	Truth	TAO	SimNet
10	2	2.1	2.1
20	1.84	1.87	1.88
30	1.95	1.99	1.99
40	1.78	1.78	1.78
50	1.91	1.94	1.96
60	1.87	1.92	1.93
70	1.81	1.81	1.81
80	1.93	1.95	1.945
90	1.79	1.76	1.775
100	1.92	1.98	1.99

==> Figures/evaluations/phase/605-l1.tsv <==
Instructions	Truth	TAO
10	22	21
20	23	24
30	21	22
40	22	24
50	14	15
60	13	13
70	15	16
80	22	22
90	23	24
100	21	22

==> Figures/evaluations/phase/621-bmis.tsv <==
Instructions	Truth	TAO
10	0.8	0.93
20	0.7	0.74
30	0.6	0.65
40	0.4	0.45
50	1.7	1.4
60	1.5	1.7
70	1.6	1.9
80	1.6	1.7
90	0.4	0.7
100	0.6	0.8

==> Figures/evaluations/phase/621-cpi.tsv <==
Instructions	Truth	TAO	SimNet
10	1.4	1.46	1.46
20	1.42	1.43	1.43
30	1.45	1.47	1.47
40	1.5	1.52	1.51
50	1.4	1.41	1.42
60	1.3	1.31	1.33
70	1.32	1.34	1.34
80	1.31	1.32	1.33
90	1.33	1.34	1.36
100	1.34	1.37	1.34

==> Figures/evaluations/phase/621-l1.tsv <==
Instructions	Truth	TAO
10	61	58
20	59	63
30	57	59
40	59	60
50	36	37
60	35	37
70	36	36.5
80	34	35
90	57	60
100	58	59

==> Figures/evaluations/pred-comp.tsv <==
Models	Latency
SimNet	727
ReMLSim	812

==> Figures/evaluations/sota-accuracy.tsv <==
Benchmarks	SimNet	TAO
A-mcf	5.5	5.3
A-xal	3.2	4.2
A-wrf	5.6	5.9
A-cac	6.5	6.4
B-mcf	5.3	5.3
B-xal	3.1	3.7
B-wrf	6.1	6.3
B-cac	6.6	6.4
C-mcf	5.1	5
C-xal	3.5	4.1
C-wrf	7.3	7.5
C-cac	7.2	7

==> Figures/evaluations/sota-trace.tsv <==
	SimNet	ReMLSim
1	202	2
2	404	2
3	606	2
4	808	2
5	1010	2
6	1212	2
7	1414	2

==> Figures/evaluations/sota-train.tsv <==
Configurations	SimNet	ReMLSim	ReMLSim+TL
1	36	25	2.6
2	72	35	3.1
3	108	43	3.6
4	144	55	4.1
5	180	66	4.6
6	216	79	5.1
7	252	92	5.6

==> Figures/evaluations/trace-accuracy.tsv <==
Microarchitecture	Regenerated trace	Reused trace
605-A	5.3	5.3
605-B	4.9	4.9
605-C	5.5	5.5
523-A	6.9	6.9
523-B	7.4	7.4
523-C	6.6	6.6
621-A	7.7	7.7
621-B	7.3	7.3
621-C	6.3	6.3
507-A	4.2	4.2
507-B	4.7	4.7
507-C	3.6	3.6

==> Figures/evaluations/trace-instructions.tsv <==
Benchmarks	Squashed instructions	Nop instructions
A-mcf	97.75757576	2.242424242
A-xal	97.64705882	2.352941176
A-wrf	97.69230769	2.307692308
A-cac	97.31707317	2.682926829
B-mcf	97.1875	2.8125
B-xal	96.12903226	3.870967742
B-wrf	97.23529412	2.764705882
B-cac	97.36842105	2.631578947
C-mcf	96.19047619	3.80952381
C-xal	96.76470588	3.235294118
C-wrf	96.06060606	3.939393939
C-cac	96.47826087	3.52173913

==> Figures/evaluations/trace-throughput.tsv <==
Benchmarks	Detailed trace	Functional trace
A-mcf	0.2	5.12
A-xal	0.2198347107	5.21
A-wrf	0.2033057851	5.12
A-cac	0.2214876033	5.14
B-mcf	0.2181818182	5.11
B-xal	0.2247933884	5.22
B-wrf	0.1884297521	5.14
B-cac	0.226446281	5.14
C-mcf	0.1867768595	5.13
C-xal	0.1834710744	5.2
C-wrf	0.1801652893	5.12
C-cac	0.1900826446	5.08

==> Figures/type_error.tsv <==
store	load 	multiply	divide	ALU
58	15	8	12	7
